Unsupervised Transformer Pre-Training for Images: Self-Distillation, Mean Teachers, and Random Crops

Recent advances in self-supervised learning (SSL) have made it possible to learn general-purpose visual features that capture both the high-level semantics and the fine-grained spatial structure of images. Most notably, the recent DINOv2 has established a new state of the art by surpassing weakly supervised methods (WSL) like OpenCLIP on most benchmarks. In this survey, we examine the core ideas behind its approach, multi-crop view augmentation and self-distillation with a mean teacher, and trace their development in previous work. We then compare the performance of DINO and DINOv2 with other SSL and WSL methods across various downstream tasks, and highlight some remarkable emergent properties of their learned features with transformer backbones. We conclude by briefly discussing DINOv2's limitations, its impact, and future research directions.

==> old.txt <==
INTRODUCTION

% Here, mention main classes of methods (e.g. simple pretext tasks, discriminative, generative [cookbook, I-JEPA, surveys]), main challenges (e.g. representation collapse [discussion in I-JEPA intro], dimensional collapse [cookbook]), evaluation methods (e.g. linear evaluation, fine-tuning [perona paper]), and some specific examples (e.g. MoCo, SimCLR, BYOL, SwAV, MAE, etc.). Collocate DINO in this context.

% - significance of SSL (recent successes in NLP and beyond, foundation models paradigm)
% - overview of main approaches in SSL --> is this wise/necessary? complex topic...
% * simple pretext tasks based on prior knowledge (see related works section of BYOL, and surveys)
% * invariance-based (see intro of I-JEPA)
% * generative (see intro of I-JEPA)
% * JEPA (LeCun opinion piece, I-JEPA)
% * main challenges in SSL (e.g. representation collapse), evaluation methods (perona paper)
% - significance of DINO and DINOv2 in vision (general-purpose visual representations)
% - DINO in short (mention key points, e.g. self-distillation, mean teachers, multi-crop view augmentation, that will be discussed in detail later)
% - outline of the survey

% %% OLD INTRO
% Sometimes referred to as the "dark matter of intelligence" \cite{SelfsupervisedLearningDark}, self-supervised learning (SSL)
% has emerged as a powerful framework for learning representations from vast amounts of unlabeled data of various modalities
% \cite{zhangSelfSupervisedLearningTime2024, liuAudioSelfsupervisedLearning2022, schiappaSelfSupervisedLearningVideos2023, ozbulakKnowYourSelfsupervised2023}.
% Allowing to leverage efficient and flexible transformer-based architectures \cite{vaswaniAttentionAllYou2017}, enormous amounts of compute,
% and internet-scale datasets, this has led to a paradigm shift in machine learning, characterized by the rise of foundation models \cite{bommasaniOpportunitiesRisksFoundation2022}.
% As a striking example, large language models have shown remarkable emergent capabilities in natural language
% processing, question answering, and creative tasks, as well as unprecedented performance in coding and mathematics benchmarks
% \cite{teamGemma2Improving2024, abdinPhi3TechnicalReport2024, grattafioriLlama3Herd2024, openaiGPT4TechnicalReport2024, brownLanguageModelsAre2020, devlinBERTPretrainingDeep2019}.
% Similarly, in the domain of computer vision, the recent DINOv2 has shown that by curating sufficiently large and diverse pretraining datasets, it's
% possible to use SSL techniques to learn general-purpose visual representations that work well across data distributions and tasks without
% finetuning \cite{oquabDINOv2LearningRobust2024}. \
% Motivated by these successes, we present an overview of the orginal DINO method \cite{caronEmergingPropertiesSelfSupervised2021}, tracing back
% its roots to ideas in invariance-based self-supervised learning, self-distillation, and mean teachers, and considering some of its extensions and
% derivatives. The survey is structured as follows. In \cref{sec:ssl}, we provide an overview of self-supervised learning from images, highlighting
% the main approaches and trends. Then, in \cref{sec:prelim}, we discuss some of the key ideas and methods used in DINO, namely self-distillation,
% mean teachers, and multi-crop view augmentation, describing some earlier works that introduced these them. In \cref{sec:dino}, we describe
% DINO in detail, including the algorithm, implementation details, and results. We also highlight comparisons with previous methods, strengths
% and limitations of approach. Finally, in \cref{sec:extensions}, we discuss how some of these limitations were addressed in subsequent work,
% such as DINOv2 \cite{oquabDINOv2LearningRobust2024}, as well as some other works influenced by DINO.

% About SSL
% % Here, fly high. Mention concepts, methods, papers without going into details.
% % Clarify the scope of the survey, and outline the structure of the paper.

% % - self-supervised learning
% % - transformers
% % - ViT and SSL in vision
% % - here: invariance-based, non-contrastive method (DINO): significance, highlights
% % - outline of the survey

% \section{Self-Supervised Learning of Visual Representations}
% \label{sec:ssl}

% Here, provide an overview of SSL, especially in vision. Maybe move some of the
% distictions mentioned in the intro here. Mention some specific methods and describe
% them in sufficient detail to understand the differences between them. Mention
% some pros and cons, challenges, how they are addressed, evaluation methods, etc.

% - self-supervised learning
% * what it is (as opposed to supervised, semi-supervised, weakly-supervised, etc.)
% * main benefits and challenges
% - four types (mention examples, and key issues (e.g. repr collapse, hand-crafted augmentations)):
% * simple pretext tasks exploiting data structure (rotation, colorization, jigsaw, etc.)
% * invariance-based (contrastive and non-contrastive)
% * generative
% * JEPA

INVARIANCE-BASED SSL
% - maximize mutual info of representations of multiple views (Maximizing Mutual Information Across Views)
% - instance discrimination with augmented views of patches (Discriminative Unsupervised Feature Learning with CNNs)
% - MoCo: general scheme for contrastive learning with view augmentations; uses a momentum encoder in place of a memory bank (introduced in nonparametric instance discrimination paper, doing metric learning on a hypersphere) to decouple batch size from "dictionary size" for negative samples
% - SimCLR: simple contrastive learning scheme; proposes a simple random crop in place of more complex augmentations previously in use (see discussion in section 3 of paper)
% - papers cited by MoCo and SimCLR
% - multi-crop (second clustering based paper): enforce local-global correspondences through a cropping strategy, and a specific pairing of positive examples (there aint no negative pairs)

SELF distillation

% - born again nns + blog: use distillation to improve performance
% - noisy student training: use distillation in self-training to generate pseudo-labels for unlabeled data
% - depthwise distillation: do distillation 'online', with model as its own teacher
% - BYOL: use self distillation to bootstrap the objective in SSL

% DINO uses a self-distillation approach, with a teacher encoder built from previous iterations of the student network and sharing the same architecture as the student. Similarly, previous works like BYOL \cite{grillBootstrapYourOwn2020} and SimSiam \cite{chenExploringSimpleSiamese2020} also use a teacher network with a view augmentation strategy, but they differ from DINO in the overall architecture. Indeed, BYOL and SimSiam can be thought of as Joint Embedding Predictive Architectures \cite{assranSelfSupervisedLearningImages2023}, since they include a predictor learning to map the student embeddings into the teacher embeddings, while DINO uses a simple Joint Embedding Architecture, with just two encoders sharing the same architecture and no predictor. \\ % TODO: make the passage to knowledge distillation smoother

% - knowledge distillation --> related works section of Be Your Own Teacher \\
% - self-distillation (e.g. Be your own teacher, Born Again Networks, Noisy Student Training) \\
% - self-distillation for objective bootstrapping in SSL (e.g. BYOL, more?)  \\
% - more in general, objective bootstrapping in SSL (e.g. DeepCluster and follow-up) \\


MEAN teachers

% - mean teachers in semi-supervised learning (mean teachers are better role models) \\
% * self-training (e.g. pseudo-labeling / entropy minimization): supervision on unlabeled data is provided by the model itself (on unlabeled data, use most confident prediction as target / incentivize low entropy) \\
% * self-ensembling (e.g. pi model, temporal ensembling, mean teacher): enforce consistency between model predictions under slightly different conditions (noising two ways, wrt average past predictions, wrt predictions of mean teacher) \\
% - reinforcement learning (target networks in DDPG, SAC) \\
% - flatness perspective (entropy SGD, SWA, more?) \\
% - examples in SSL: \\
% * MoCo (contrastive, joint embedding architecture with momentum encoder as teacher, used to embed a bank of negative samples on the fly) --> discuss memory bank, large batch size in contrastive learning, etc. \\
% * BYOL (no negative pairs, joint embedding predictive architecture, momentum encoder as teacher) --> BYOL, BYOL without BN, explore-BYOL, etc. \\

% Check out related works section of BYOL (clear discussion and good references) \\

% %% OLD MEAN TEACHERS
% The idea of mean teachers was first introduced in the context of semi-supervised learning. In this setting, the model is trained on a
% labelled dataset and a (typically much larger) unlabelled dataset. The goal is to leverage the abundant unlabelled data to regularize
% the model and improve generalization. Several approaches have been proposed to achieve this. For example, the authors of \cite{rasmusSemiSupervisedLearningLadder2015}
% proposed to leverage the additional data by applying a consistency cost that encourages the model to produce similar outputs on different noisy
% versions of the same input. This corresponds to the intuition that a good model should be robust to small perturbations in input space, and
% can be viewed as a way of treating a student model as its own teacher. This idea has been further developed in Temportal Ensembling,
% \cite{laineTemporalEnsemblingSemiSupervised2017}, where the authors maintain an exponential moving average of the predictions made by the
% model on unlabelled data at each epoch, and show that this is a better teacher than the model itself. Building on this, the mean teacher
% idea was introduced as a way to accelerate the rate at which new knowledge is incorporated into the targets, especially with large datasets:
% instead of averaging predictions, the teacher is an exponential moving average of the model's weights during training \cite{tarvainenMeanTeachersAre2018}. \
% That the EMA of weights might be a good teacher is not entirely surprising: it's well known that averaging weights tends to produce configurations
% lying in flatter regions of the loss landscape, which are associated with better generalization \cite{chaudhariEntropySGDBiasingGradient2017, izmailovAveragingWeightsLeads2019}.
% Furthermore, using the EMA of weights to update target networks is standard practice in many Deep RL algorithms \cite{AlgorithmsSpinningDocumentationa}, where it has been shown
% to stabilize training. The idea of using the EMA of weights as a teacher has been applied in a variety of SSL methods, including MoCo \cite{heMomentumContrastUnsupervised2020},
% SimCLR \cite{chenSimpleFrameworkContrastive2020}, and BYOL \cite{grillBootstrapYourOwn2020}.


OLD SSL in Vision

In contrast with supervised learning, which relies on labeled data, SSL methods define a pretext task to provide supervision from raw data, in the hope that learning to solve it will result in useful representations for downstream tasks. % TODO: could be more polished
In computer vision, there are three main classes of SSL algorithms. % TODO: tricky. consider following the distinction of someone and mentioning it; also, consider mentioning that these are not mutually exclusive
Early methods exploited prior knowledge about the structure of images to define simple surrogate tasks, like for example image colorization \cite{zhangColorfulImageColorization2016}, rotation prediction \cite{gidarisUnsupervisedRepresentationLearning2018}, or jigsaw puzzles \cite{norooziUnsupervisedLearningVisual2017}. % TODO: be more thematic in class definition here? e.g. following DINOv2 related works
However, these methods do not generalize to different modalities, and they are not competitive with current SoTA SSL algorithms. % TODO: source?
A second class of generative methods remove or corrupt parts of the input data and train a model to reconstruct the lost information \cite{vincentStackedDenoisingAutoencodersa, pathakContextEncodersFeature2016, heMaskedAutoencodersAre2021, baoBEiTBERTPreTraining2022}. % TODO: polish
These approaches require very little prior knowledge about the data, and can easily be generalized to different modalities. % TODO: smorza lo statement (e.g. make it relative to other classes); magari dai reference
However, they tend to learn representations of lower semantic level compared to so-called invariance-based methods, which often outperform them in off-the-shelf evaluations (e.g. kNN, linear probing) \cite{assranSelfSupervisedLearningImages2023}. % TODO: be sure about this; maybe circumscribe scope of statement
Finally, invariance-based methods optimize an encoder to output similar representations for different views of the same input, using hand-crafted data augmentations like random crops, color distortions, and Gaussian blur to generate views \cite{asanoSelflabellingSimultaneousClustering2020, assranMaskedSiameseNetworks2022, bardesVICREGVARIANCEINVARIANCECOVARIANCERE2022, caronUnsupervisedLearningVisual2021, chenExploringSimpleSiamese2020, guoBYOLExploreExplorationBootstrapped2022, heMomentumContrastUnsupervised2020, chenSimpleFrameworkContrastive2020, zbontarBarlowTwinsSelfSupervised2021}. % TODO: reorganize/delete citations here? also, tricky definition of invariance-based methods... maybe use 'discriminative'; check out discriminative vs generative paper. do clustering-based methods fit 'discriminative'? if not, make a separate class for them... check what people do in surveys.
These methods come in many flavors, and they employ a variety of expedients to maximize the volume of feature space occupied by the embeddings to prevent representation collapse (i.e., the encoder learning a trivial mapping), like for example contrasting negative examples \cite{chenSimpleFrameworkContrastive2020, heMomentumContrastUnsupervised2020}, removing correlations in feature space \cite{bardesVICREGVARIANCEINVARIANCECOVARIANCERE2022, zbontarBarlowTwinsSelfSupervised2021}, or finding high entropy clusterings of the data \cite{caronDeepClusteringUnsupervised2019, asanoSelflabellingSimultaneousClustering2020}. Some however, like BYOL \cite{grillBootstrapYourOwn2020} and SimSiam \cite{chenExploringSimpleSiamese2020}, can avoid representation collapse without an explicit volume maximization objective. The crucial element in these methods seems to be the use of a teacher sharing the student's weights (or being an EMA of them) to generate targets for the student through a stop-gradient operation \cite{chenExploringSimpleSiamese2020}. % TODO: here, try to make the discussion revolve around collapse. Mention different ways to avoid it. Be more precise about BYOL's collapse (e.g., predictor is key. find out truth)
This is reminiscent of self-distillation; the analogy is taken seriously by DINO, which directly builds on these methods to learn general-purpose visual representations through self-distillation with no labels, avoiding collapse through a simple centering and sharpening of teacher targets \cite{caronEmergingPropertiesSelfSupervised2021}. % TODO: mention that BYOL and SimSiam have a predictor --> breaks self-distillation analogy. say that centering and sharpening are necessary because there isn't a predictor.

% Note: have subsections?
% Note: "volume maximization regularization in SSL": see intro of THE HIDDEN UNIFORM CLUSTER PRIOR IN SSL

